MCAL: Minimum Cost Human-Machine Active Labeling

Today, ground-truth generation uses data sets annotated by cloud-based annotation services. These services rely on human annotation, which can be prohibitively expensive. In this paper, we consider the problem of hybrid human-machine labeling, which trains a classifier to accurately auto-label part of the data set. However, training the classifier can be expensive too. We propose an iterative approach that minimizes total overall cost by, at each step, jointly determining which samples to label using humans and which to label using the trained classifier. We validate our approach on well known public data sets such as Fashion-MNIST, CIFAR-10, CIFAR-100, and ImageNet. In some cases, our approach has 6x lower overall cost relative to human labeling the entire data set, and is always cheaper than the cheapest competing strategy.

==> fig/Motivation/motivationFigure-ActiveLabeling_Resnet18.txt <==
250	14250	57	845139.6407	786610.3803	236.8571256	25750	14250	42.75	279.6071256	570	806.8571256	498.75	735.6071256
500	14500	29	449389.332	418701.6716	126.0757256	25500	14500	43.5	169.5757256	580	706.0757256	507.5	633.5757256
1000	15000	15	240854.017	225254.2898	67.82656948	25000	15000	45	112.8265695	600	667.8265695	525	592.8265695
2000	16000	8	92321.40942	86280.93198	25.9801473	24000	16000	48	73.9801473	640	665.9801473	560	585.9801473
4000	16000	4	73202.70083	69880.55762	21.04181235	24000	16000	48	69.04181235	640	661.0418124	560	581.0418124
8000	24000	3	76691.91698	74209.98094	22.34544982	16000	24000	72	94.34544982	960	982.3454498	840	862.3454498
16000	32000	2	61555.26445	60573.20225	18.23926423	8000	32000	96	114.2392642	1280	1298.239264	1120	1138.239264

==> fig/SupplementaryMaterials/90vs95.txt <==
400.0887672	712.3368722	1986.351055
279.491721	637.6553252	1690.74253
31.27249166	56.80831953	151.2245083
21.26628605	50.45478205	130.496	





==> fig/SupplementaryMaterials/ALvsNoAL.txt <==
41.49696983	31.27249166	33.4795698	113.6303715	56.80831953	80.07055972	171.4510719	142.847137	169.583498
55.54807959	43.16200702	42.71124727	219.2804344	82.68598615	310.6051057	171.6429167	167.3489208	184.1594321
533.0928683	400.0887672	416.3803572	1426.753586	712.3368722	1027.354641	2235.084078	1832.655554	2217.653968
638.2980796	509.362007	392.3612473	2217.280434	881.8859862	2308.605106	2169.642917	2165.348921	2182.159432



==> fig/SupplementaryMaterials/CostOfActiveLearningAmazon.txt <==
500	454.6936158	465.6026446	502.9824136	2207.226845	1207.762834	1640.102378	5057.317052	3746.023283	5826.023283	
1000	438.3740655	444.3200011	463.3203509	1860.574211	1018.721818	1314.709485	3639.351587	2946.023283	4724.800659
2000	586.2853482	436.5374104	452.3614728	1618.046615	925.4841553	1142.570778	3157.67854	2412.976183	3952.608108
4000	574.8914313	429.2693623	597.7170886	1636.626565	891.0607547	1203.963248	2734.933341	2347.033061	3445.339838
6000	861.567268	572.76892	586.2337343	1577.241715	1119.023151	1128.646492	2569.846986	2251.074408	3243.679679
8000	714.7515475	716.4100163	732.8530198	1810.698349	1112.251947	1282.126879	2520.793857	2205.709005	2915.804514
10000	857.6385006	861.195684	885.3088762	1789.812701	1353.048345	1363.289009	2627.037517	2184.596423	3021.821238


==> fig/SupplementaryMaterials/CostOfActiveLearningSatyam.txt <==
500	66.19361576	77.1026446	114.4824136	986.2268451	446.3028342	752.1023776	3059.317052	1980.0347	4752.4912
1000	49.87406549	55.82000109	74.82035094	639.5742111	257.2618177	426.709485	1641.351587	1170.023283	3438.548279
2000	68.28534823	48.03741042	63.86147277	397.046615	164.0241553	254.5707778	1048.67854	636.9761835	2248.791422
4000	56.89143132	40.76936229	79.71708862	304.6265646	129.6007547	204.9632483	625.933341	460.0330614	1235.793143
6000	84.56726799	54.76892	68.23373427	245.2417146	140.003151	149.6264917	460.8469857	364.0744083	1039.693716
8000	67.25154751	68.91001632	85.3530198	256.6983485	133.2319467	172.1268792	411.7938571	318.7090055	842.0322096
10000	80.63850058	84.19568396	108.3088762	235.8127014	156.4683447	166.7090093	407.0375166	297.5964226	805.7606839



==> fig/SupplementaryMaterials/GainsDueActiveLearning.txt <==
500	27000	38220	36000	59500	59500	59500	6000	12000	18000
1000	27000	38220	36000	59500	59500	59500	6000	12000	18000
2000	27000	38220	36000	56000	59500	59500	3000	12000	15000
4000	24000	38220	33000	56000	59500	56000	3000	9000	15000
6000	24000	32340	32340	49000	56000	56000	3000	9000	12000
8000	18000	32340	30000	52500	52500	52500	3000	9000	12000
10000	18000	26460	30000	49000	49000	49000	0	9000	9000

==> fig/SupplementaryMaterials/TotalALTrainingCosts.txt <==
500	34.69361576	45.6026446	82.98241363	887.2268451	384.5628342	680.1023776	2897.317052	1126.023283	4513.24
1000	18.37406549	24.32000109	43.32035094	540.5742111	195.5218177	354.709485	1479.351587	1026.023283	3312.55
2000	26.28534823	16.53741042	32.36147277	298.046615	102.2841553	182.5707778	877.6785397	492.9761835	2113.79
4000	14.89143132	9.269362294	37.71708862	196.6265646	67.86075472	123.9632483	454.933341	307.0330614	1100.79
6000	21.56726799	12.76892	26.23373427	137.2417146	60.62315104	70.24649172	289.8469857	211.0744083	895.69
8000	14.75154751	16.41001632	32.8530198	130.6983485	53.85194671	82.12687916	240.7938571	165.7090055	698.03
10000	17.63850058	21.19568396	45.30887615	109.8127014	59.44834466	69.68900932	227.0375166	144.5964226	652.76
